TexRel: a Green Family of Datasets for Emergent Communications on Relations

We propose a new dataset TexRel as a playground for the study of emergent communications, in particular for relations. By comparison with other relations datasets, TexRel provides rapid training and experimentation, whilst being sufficiently large to avoid overfitting in the context of emergent communications. By comparison with using symbolic inputs, TexRel provides a more realistic alternative whilst remaining efficient and fast to learn. We compare the performance of TexRel with a related relations dataset Shapeworld. We provide baseline performance results on TexRel for sender architectures, receiver architectures and end-to-end architectures. We examine the effect of multitask learning in the context of shapes, colors and relations on accuracy, topological similarity and clustering precision. We investigate whether increasing the size of the latent meaning space improves metrics of compositionality. We carry out a case-study on using TexRel to reproduce the results of an experiment in a recent paper that used symbolic inputs, but using our own non-symbolic inputs, from TexRel, instead.

==> data/labels.txt <==
{{"false", "false", "true", "true", "false", "true"}, {"false", "true", "true", "false", "false", "true", "false"}, {"false", "false", "false", "true", "true", "true", "false", "false"}, {"false", "true", "true", "false", "true", "false", "false", "false", "false"}}


==> data/preps.txt <==
{"left-of","above","above","left-of"}

==> data/traa07_11tall.csv <==
0,entity,num_entities,num_values,seed,b,t,rho,prec,rec,gnd_cls,pred_cls,train_acc,same_acc,new_acc,b_ci95,t_ci95,rho_ci95,prec_ci95,rec_ci95,gnd_cls_ci95,pred_cls_ci95,train_acc_ci95,same_acc_ci95,new_acc_ci95
0,colors,1,3,123,5000.0,860.8,0.9968,1.0,0.9868,2.0,2.4,1.0,1.0,0.4476,0.0,13.064837205262066,0.005609837812322167,0.0,0.023140614935582494,0.0,0.7012309177439342,0.0,0.0,0.010395016558754912
1,shapes,1,3,123,5000.0,856.4,0.978,1.0,0.9198,2.0,3.8,1.0,1.0,0.4672,0.0,13.426786838257318,0.03316514655917626,0.0,0.13033324206783195,0.0,2.3779897392545664,0.0,0.0,0.013617702254407895
2,things,1,3,123,5000.0,856.6,0.4422,0.6146,0.781,7.0,16.8,0.87,0.8776,0.5336,0.0,13.777001589605772,0.03409002718244074,0.22426895422089688,0.09841152224546919,0.0,9.560300581048695,0.08990911934531644,0.08597696443861778,0.040395398981073735
3,things,2,3,123,5000.0,858.0,0.143,0.4464,0.6032,48.8,69.8,0.9324,0.9296,0.5282,0.0,13.118829216054303,0.05432559983849156,0.07069619374436437,0.023463747510914075,0.35061545887196705,9.299575216105302,0.014777930365588252,0.015389169838545918,0.026600598626873063
4,things,3,3,123,5000.0,857.4,0.1456,0.3624,0.819,156.2,96.8,0.9404,0.9482,0.5288,0.0,12.949060073997646,0.035256471344968586,0.11829128553187963,0.03214399077252745,2.6237658432108604,17.71735926147009,0.029074675866358948,0.025856550990350308,0.019215200555416277
5,colors,1,4,123,5000.0,856.8,0.666,0.768,0.5642,3.0,9.6,0.8868,0.8764,0.444,0.0,14.007076611484637,0.0876188028094937,0.11279659542083587,0.09317304364920785,0.0,3.260912264995794,0.049619828933012276,0.05418852117316652,0.014740458514251093
6,shapes,1,4,123,5000.0,856.4,0.6936,0.77,0.7262,3.0,7.6,0.889,0.886,0.4254,0.0,13.698703471496854,0.07036285493732589,0.12243333926070854,0.20596711068022341,0.0,4.524162331305099,0.04866171253026754,0.050139241325223884,0.02350431295270556
7,things,1,4,123,5000.0,856.4,0.2268,0.5846,0.668,12.0,34.6,0.9086,0.89959997,0.5624,0.0,14.809093854790712,0.07981489569161666,0.1169902946580863,0.0838660226090998,0.0,6.892960815208512,0.03186843069142952,0.0400707528565783,0.022995394147156185
8,colors,2,4,123,5000.0,857.2,0.5094,0.9026,0.6522,8.0,40.0,0.968,0.9674,0.50339997,0.0,14.039949401618223,0.0723589995031356,0.13434521147729694,0.11352770195331237,0.0,14.198843896599467,0.015561950119324564,0.0220957221430457,0.020267573575774262
9,shapes,2,4,123,5000.0,858.4,0.567,0.8572,0.7348,8.0,27.0,0.9698,0.9346,0.5748,0.0,12.817860539107137,0.04599948951893016,0.13326777797308223,0.11124156337340801,0.0,12.798664930374573,0.029685551008817247,0.07475101769625551,0.019006140472539842
10,things,2,4,123,5000.0,860.4,0.099199995,0.101,0.762,124.0,30.4,0.7156,0.7122,0.5388,0.0,13.403878125378489,0.024338118726849964,0.024730198245341232,0.05981823245400523,2.2857331427793577,2.3257198455531998,0.01232899835444346,0.013100085093052048,0.021743812386217577
11,things,3,4,123,5000.0,858.2,0.0568,0.15,0.9644,255.6,65.4,0.727,0.7226,0.528,0.0,13.04129269666163,0.023568297654586214,0.027657537376246308,0.0106865763399574,4.020628408594855,9.253193005660261,0.027535021542145106,0.02388048832992705,0.024492946437427887
12,colors,1,5,123,5000.0,857.4,0.7832,1.0,0.6016,4.0,19.4,0.9994,1.0,0.4334,0.0,12.960921448724237,0.009814091038635512,0.0,0.03940955246617725,0.0,3.864730365756452,0.0010518537328209783,0.0,0.00225868545445249
13,shapes,1,5,123,5000.0,858.0,0.8014,0.9718,0.6846,4.0,15.8,0.976,0.9716,0.4362,0.0,13.465642205257051,0.051397161717191525,0.04943677017131804,0.10867750051281166,0.0,2.503895205474861,0.03703932501560963,0.04805351168734735,0.008928659932024116
14,things,1,5,123,5000.0,856.8,0.19160001,0.4176,0.643,20.0,45.6,0.8702,0.8552,0.5932,0.0,13.583804003297454,0.06252025437396003,0.1102650807255536,0.07551064314744799,0.0,11.503714043733876,0.028973023076796507,0.0339364143714908,0.02764865610774212
15,colors,2,5,123,5000.0,857.6,0.3922,0.7162,0.7046,12.0,33.2,0.96,0.9146,0.4506,0.0,14.27009224917625,0.09143839166713574,0.1294352896485196,0.11584856805901328,0.0,9.798431874539926,0.02169854819602073,0.0691023859272304,0.02119411350018065
16,shapes,2,5,123,5000.0,857.8,0.505,0.9784,0.698,12.0,35.4,0.9952,0.9952,0.503,0.0,13.707674463598847,0.0767299269129405,0.03786646270352679,0.052796443639822964,0.0,5.504774364131558,0.003974505262925667,0.007983724250253591,0.02478605928477008
17,things,2,5,123,5000.0,857.0,0.09,0.13080001,0.902,201.2,39.0,0.7128,0.718,0.59540004,0.0,13.77030776707623,0.026499896390622828,0.026385997949387237,0.025854174048623498,4.684358995636436,3.92,0.031185077695343604,0.029166494835896575,0.016993104464082573
18,colors,3,5,123,5000.0,857.2,0.4146,0.5252,0.651,28.0,59.6,0.8858,0.8782,0.59139997,0.0,12.863335306210438,0.06562834514590998,0.06612240316514982,0.04728110911429115,0.0,12.612413440733697,0.010654915985632979,0.023133971332254442,0.007851757656563216
19,shapes,3,5,123,5000.0,859.2,0.29839998,0.426,0.6876,28.0,54.0,0.9128,0.8668,0.4764,0.0,12.88720494133619,0.022268912151957046,0.04960619609545375,0.0647917878225379,0.0,14.865020417073094,0.01078392500454386,0.07259814659168884,0.038306254464356496
20,things,3,5,123,5000.0,856.0,0.0738,0.1544,0.9924,276.2,69.4,0.674,0.6582,0.529,0.0,13.431363892025262,0.006730537754585032,0.024440186903451667,0.0033076963584068734,4.551253365832317,11.728598074791377,0.022796747032365082,0.01734040602082782,0.028332669825144235
21,colors,1,6,123,5000.0,857.4,0.8296,1.0,0.7618,4.0,11.6,1.0,1.0,0.4356,0.0,14.096747312766873,0.01818980636742414,0.0,0.026652542008824585,0.0,1.4242067265674598,0.0,0.0,0.0018881277967088815
22,shapes,1,6,123,5000.0,858.6,0.7586,0.901,0.72580004,4.0,14.4,0.99799997,0.94200003,0.441,0.0,12.366341932843357,0.13506046917281242,0.17007017837927285,0.07571670606219028,0.0,6.43166765310522,0.0024164608717024065,0.10080422887365315,0.003997630235576139
23,things,1,6,123,5000.0,859.4,0.2328,0.2672,0.63600004,28.0,42.2,0.7616,0.7654,0.7056,0.0,12.88958947367991,0.07356744864076309,0.04982072026550167,0.06980902022099486,0.0,14.44986654609654,0.0330519009538323,0.0248331247616145,0.036549033495075905
24,colors,2,6,123,5000.0,859.8,0.5426,0.7284,0.67,16.0,42.6,0.9494,0.951,0.56520003,0.0,12.036378990377461,0.016525474397124436,0.033978057039781975,0.11263299941528103,0.0,11.88477802905885,0.004851951467049475,0.01097598803043753,0.025291741361728685
25,shapes,2,6,123,5000.0,860.4,0.5006,0.7308,0.6868,16.0,48.0,0.9576,0.952,0.51,0.0,11.095746788747478,0.027738547200156668,0.09319283833299156,0.07877620615456003,0.0,10.51846376615901,0.01029101480755407,0.014698700942158022,0.02846254046186238
26,things,2,6,123,5000.0,862.0,0.093,0.1104,0.9398,228.6,45.8,0.7296,0.7242,0.6206,0.0,11.442103303151915,0.009358871731763205,0.028686257198927305,0.011895125668263406,4.386197989147321,2.7383942740226423,0.021829852801055198,0.024676710489103304,0.01546886531429089
27,colors,3,6,123,5000.0,861.6,0.3418,0.3152,0.6124,44.0,70.8,0.784,0.7716,0.5876,0.0,10.155750922506911,0.024186115057342722,0.09309880342597661,0.04261311814068466,0.0,8.359807844681598,0.02590166613493253,0.03246081720156734,0.03274361389027467
28,shapes,3,6,123,5000.0,861.8,0.385,0.364,0.675,44.0,53.6,0.8538,0.8344,0.5004,0.0,10.421598495432454,0.02631368267928499,0.07452538055469445,0.03792891077914267,0.0,5.532618620508736,0.027143844060064235,0.04499162559616885,0.017038248667636653
29,things,3,6,123,5000.0,859.8,0.0362,0.13620001,0.9988,280.0,57.2,0.6282,0.6284,0.5818,0.0,12.125416083582449,0.015771851600975145,0.05979356167784548,0.0021036865673320776,3.9590059358379337,17.665244159082544,0.0031555368171110212,0.003702263896606692,0.007669585452317324
30,colors,1,7,123,5000.0,858.4,0.7334,0.8236,0.7694,5.0,16.6,0.9498,0.9498,0.4402,0.0,14.237750833611324,0.12514516208945037,0.1992907340360456,0.08613766334196812,0.0,3.7843737658957517,0.060802723589408754,0.0620559626277632,0.009183178316054804
31,shapes,1,7,123,5000.0,857.8,0.7436,0.8626,0.7482,5.0,12.6,0.9672,0.971,0.4502,0.0,14.300211578854347,0.0814466188532222,0.14803032378623343,0.0843326664343606,0.0,4.020628408594855,0.03488315381103714,0.03114364979707795,0.005471178598097733
32,things,1,7,123,5000.0,857.8,0.2172,0.2148,0.6934,39.0,42.8,0.75339997,0.7522,0.6214,0.0,13.274858763843776,0.03019875802069183,0.036417621716205696,0.04584756891780874,0.0,14.039949401618227,0.03210861277938168,0.028797466781389728,0.028809207475250773
33,colors,2,7,123,5000.0,856.8,0.41279998,0.519,0.5028,22.0,77.4,0.8594,0.8316,0.5262,0.0,13.974126491484178,0.01554614272841448,0.13370935848203278,0.05500417714531986,0.0,8.84566045018686,0.015880605113307897,0.03358230357394513,0.009907598713155637
34,shapes,2,7,123,5000.0,858.4,0.447,0.627,0.636,22.0,63.4,0.9386,0.94,0.5076,0.0,13.265595079000413,0.03731626320661783,0.045596857329189645,0.06302795564563547,0.0,12.27905195037467,0.009186523463611311,0.014013648156939763,0.037756744347018166
35,things,2,7,123,5000.0,858.2,0.0672,0.0874,0.9692,258.0,34.8,0.65500003,0.6558,0.5976,0.0,14.246382389926222,0.016973193356610433,0.011382858142792539,0.005414711284350186,3.1359999999999997,5.471174206694574,0.03580744791716277,0.03200218964901427,0.015045866343360383
36,colors,3,7,123,5000.0,859.2,0.257,0.2268,0.6404,66.0,54.8,0.7026,0.7016,0.6794,0.0,12.363856485741007,0.025675251580010654,0.010228119845713366,0.0372115184102146,0.9601999791710056,4.87721100630268,0.012489991997733034,0.013676262491794626,0.01155702848070356
37,shapes,3,7,123,5000.0,863.0,0.3356,0.2268,0.6354,66.2,58.6,0.7242,0.691,0.6296,0.0,10.620234272368949,0.03210860484933701,0.06070914380905637,0.0666413835069155,0.8588289701681003,8.775898632049026,0.023956291492232974,0.03940331450583628,0.035827170793868816
38,things,3,7,123,5000.0,860.4,0.0544,0.1124,0.9984,275.8,47.8,0.6246,0.6164,0.6206,0.0,11.793924401996136,0.015488712448799458,0.019534030798382212,0.0018049046636086845,3.20386566509896,8.772395978294641,0.005038382538402892,0.008491131096839698,0.01324240952159127
39,colors,1,8,123,5000.0,857.2,0.7028,0.796,0.7262,6.0,25.8,0.9468,0.943,0.439,0.0,15.216468552196988,0.07474238698026657,0.1473659396196088,0.09225151746754691,0.0,11.460889459374432,0.03728083667604323,0.03681044728726055,0.009713376107741614
40,shapes,1,8,123,5000.0,855.4,0.6866,0.8436,0.723,6.0,24.4,0.934,0.9362,0.443,0.0,15.567879136221478,0.06367461008843303,0.14263909712181028,0.09674541985572054,0.0,5.669789131881361,0.048230335189768256,0.04082224921404183,0.008990395259421026
41,things,1,8,123,5000.0,857.0,0.1364,0.2076,0.6792,50.6,59.6,0.7862,0.7758,0.63420004,0.0,16.285701213027334,0.02480836609096704,0.03920627175735025,0.08843644530610723,0.42941448508405017,13.943302793814672,0.013730074306086765,0.02783144129581048,0.023685370839751137
42,colors,2,8,123,5000.0,855.8,0.423,0.3854,0.5826,28.0,61.8,0.8374,0.824,0.5418,0.0,16.270597383009633,0.028843314909358996,0.014248541853758156,0.06457799059943299,0.0,12.934812066667224,0.013172603188572335,0.03893646337738296,0.010726761399042842
43,shapes,2,8,123,5000.0,857.4,0.391,0.4254,0.546,28.0,69.4,0.8528,0.8418,0.5368,0.0,17.666983805958502,0.03504839136808568,0.07962444344831118,0.05265948569445069,0.0,6.335379767622459,0.01697319446283688,0.02592183840133688,0.013181923924152182
44,things,2,8,123,5000.0,855.2,0.0544,0.1158,0.9742,266.4,70.6,0.6794,0.6636,0.5752,0.0,16.02316483095646,0.01055637949474446,0.02162334062061749,0.013696450381240602,2.9647227189064407,24.73392643314037,0.013732304018594094,0.028341355280272863,0.02791965088322603
45,colors,3,8,123,5000.0,856.6,0.29479998,0.2184,0.69380003,87.6,73.0,0.7256,0.7094,0.6766,0.0,16.48824880937936,0.04096878121609351,0.030568961168786966,0.03865286596730874,1.8881220299546317,10.591256771507336,0.011936382622617933,0.014334550659828168,0.017412905263177472
46,shapes,3,8,123,5000.0,855.2,0.2608,0.173,0.7272,91.0,52.2,0.6966,0.668,0.6232,0.0,16.699384036544583,0.027963648581471455,0.04098978287033989,0.05812818388595653,2.5404503537758814,21.694287248029145,0.013031852072651557,0.01403557478414233,0.03714456419023692
47,things,3,8,123,5000.0,854.8,0.037,0.1024,1.0,281.8,62.4,0.649,0.64,0.5408,0.0,15.946259348198245,0.012056788348762367,0.02672853849292234,0.0,2.6816925998331724,15.20838758054252,0.01728359490659128,0.015552062886344984,0.01695508529160492
48,colors,1,9,123,5000.0,854.2,0.5166,0.5152,0.723,7.0,22.8,0.87659997,0.8314,0.436,0.0,16.78199568585333,0.12585776450274214,0.21407106280539437,0.12125922998889196,0.0,8.09838225820441,0.06236768364464537,0.07133236768535481,0.00858828791002495
49,shapes,1,9,123,5000.0,855.2,0.4206,0.35840002,0.7436,7.0,9.4,0.77140003,0.75839996,0.418,0.0,16.64408180705682,0.10847228937512486,0.05742392270832494,0.19777446590883482,0.0,2.9647227189064407,0.04327864433387748,0.04878029863177629,0.016557065103303084
50,things,1,9,123,5000.0,854.4,0.15179999,0.1578,0.7112,63.4,57.4,0.7938,0.7762,0.647,0.0,16.655156943121252,0.031219546187841864,0.020641692507994754,0.030912879544336476,0.42941448508405017,9.286346795161164,0.017180158821373116,0.04523279397451079,0.02090504146077831
51,colors,2,9,123,5000.0,854.0,0.3626,0.511,0.5918,36.0,82.8,0.8808,0.8762,0.5638,0.0,17.1586778045396,0.04303296262541133,0.1505228880746531,0.07190695210587819,0.0,16.467732910148865,0.02493687416307681,0.027132506760386758,0.02341129365090782
52,shapes,2,9,123,5000.0,851.6,0.3288,0.2186,0.753,36.0,33.4,0.7808,0.755,0.5054,0.0,18.804563190885343,0.07011739205923705,0.05053791040527987,0.0519070718856707,0.0,7.613281867893768,0.016855098812933733,0.031472494044653666,0.006407728020908852
53,things,2,9,123,5000.0,848.8,0.067,0.0902,0.99,268.6,44.4,0.69519997,0.69519997,0.5994,0.0,20.14437616805246,0.01537319770190551,0.013730076557487968,0.006247447761834031,4.524162331305099,9.219919999652927,0.021149117619765116,0.020424664257273496,0.016506880157143605
54,colors,3,9,123,5000.0,848.4,0.262,0.2224,0.737,115.4,70.6,0.7158,0.7056,0.6446,0.0,20.176388893952257,0.02918228501083967,0.03369193991980492,0.02695410050442299,1.4242067265674598,13.698703471496856,0.012201215967906838,0.013008258046238955,0.029686590191315417



==> data/trmc015.csv <==
name,seed,b,t,tre,rho,prec,rec,gnd_cls,pred_cls,same_acc,new_acc,gen_err,ptre
r00,123,3000,614,5.140,0.109,0.055,0.997,266,14,0.676,0.621,0.055,93.455
r01,124,3000,629,5.173,0.089,0.034,0.989,270,35,0.616,0.554,0.062,152.147
r02,125,3000,608,5.297,0.149,0.044,0.989,276,17,0.598,0.604,-0.006,120.386
r03,126,3000,629,5.118,0.118,0.045,1.000,268,11,0.678,0.649,0.029,113.733
r04,127,3000,625,5.032,0.142,0.055,0.976,263,28,0.572,0.568,0.004,91.491
r05,128,3000,610,5.209,0.113,0.065,0.992,262,26,0.673,0.630,0.043,80.138
r06,129,3000,609,5.139,0.119,0.048,1.000,269,10,0.679,0.645,0.034,107.062
r07,130,3000,630,5.181,0.123,0.053,1.000,264,10,0.678,0.634,0.044,97.755
r08,131,3000,635,5.188,0.091,0.056,0.995,274,17,0.671,0.658,0.013,92.643
r09,132,3000,612,5.256,0.098,0.049,1.000,274,10,0.678,0.614,0.064,107.265
r10,133,3000,614,5.286,0.100,0.063,0.992,275,27,0.653,0.597,0.056,83.905
r11,134,3000,624,5.189,0.082,0.124,0.984,267,50,0.669,0.620,0.049,41.847
r12,135,3000,626,5.317,0.137,0.091,0.981,274,30,0.610,0.595,0.015,58.429
r13,136,3000,626,5.184,0.151,0.075,0.987,269,21,0.616,0.592,0.024,69.120
r14,137,3000,630,5.292,0.079,0.059,0.995,272,23,0.696,0.681,0.015,89.695
r15,138,3000,634,5.157,0.117,0.060,0.987,272,33,0.660,0.624,0.036,85.950
r16,139,3000,637,5.189,0.108,0.053,1.000,265,14,0.670,0.646,0.024,97.906
r17,140,3000,632,5.234,0.131,0.058,0.987,269,15,0.683,0.665,0.018,90.241
r18,141,3000,631,5.304,0.101,0.049,1.000,267,12,0.677,0.655,0.022,108.245
r19,142,3000,632,5.161,0.116,0.057,0.994,278,13,0.675,0.631,0.044,90.544
r20,143,3000,629,5.202,0.117,0.051,0.997,276,21,0.657,0.576,0.081,102.000
r21,144,3000,623,4.880,0.134,0.034,1.000,272,23,0.625,0.611,0.014,143.529
r22,145,3000,638,5.200,0.115,0.137,0.995,279,45,0.720,0.638,0.082,37.956
r23,146,3000,632,5.439,0.108,0.056,1.000,277,12,0.680,0.646,0.034,97.125
r24,147,3000,634,5.152,0.119,0.060,1.000,265,28,0.672,0.640,0.032,85.867
r25,148,3000,632,4.975,0.145,0.035,0.989,278,16,0.592,0.602,-0.010,142.143
r26,149,3000,631,5.247,0.115,0.051,1.000,276,10,0.677,0.660,0.017,102.882
r27,150,3000,635,5.139,0.092,0.051,0.995,271,18,0.671,0.648,0.023,100.765
r28,151,3000,628,4.033,0.069,0.018,0.992,273,17,0.561,0.553,0.008,224.056
r29,152,3000,634,5.485,0.125,0.054,1.000,275,16,0.677,0.649,0.028,101.574
r30,153,3000,628,5.129,0.073,0.063,0.974,270,33,0.578,0.542,0.036,81.413
r31,154,3000,628,5.144,0.114,0.129,0.987,268,43,0.710,0.640,0.070,39.876
r32,155,3000,622,5.166,0.149,0.062,1.000,269,13,0.685,0.651,0.034,83.323
r33,156,3000,610,5.218,0.109,0.054,0.997,267,10,0.679,0.658,0.021,96.630
r34,157,3000,625,4.091,0.100,0.026,0.982,266,11,0.574,0.589,-0.015,157.346
r35,158,3000,633,5.381,0.101,0.053,0.987,274,14,0.675,0.655,0.020,101.528
r36,159,3000,630,5.322,0.117,0.057,1.000,266,10,0.690,0.665,0.025,93.368
r37,160,3000,609,5.153,0.113,0.041,0.997,279,16,0.659,0.636,0.023,125.683
r38,161,3000,633,5.309,0.116,0.057,0.995,267,13,0.680,0.647,0.033,93.140
r39,162,3000,622,5.208,0.120,0.072,0.992,267,29,0.649,0.614,0.035,72.333
r40,163,3000,627,4.945,0.115,0.056,0.992,273,22,0.596,0.610,-0.014,88.304
r41,164,3000,634,5.209,0.117,0.049,0.997,273,11,0.679,0.650,0.029,106.306
r42,165,3000,624,5.255,0.148,0.037,0.990,265,15,0.592,0.589,0.003,142.027
r43,166,3000,637,5.159,0.125,0.043,0.997,265,16,0.654,0.597,0.057,119.977
r44,167,3000,639,5.128,0.135,0.069,0.995,267,19,0.665,0.631,0.034,74.319
r45,168,3000,629,5.186,0.110,0.059,1.000,261,18,0.666,0.654,0.012,87.898
r46,169,3000,633,5.198,0.119,0.057,1.000,268,12,0.671,0.633,0.038,91.193
r47,170,3000,638,4.959,0.115,0.039,1.000,268,17,0.650,0.638,0.012,127.154
r48,171,3000,627,5.153,0.080,0.057,1.000,255,19,0.657,0.640,0.017,90.404
r49,172,3000,635,5.230,0.118,0.050,1.000,277,13,0.674,0.656,0.018,104.600
r50,173,3000,630,5.090,0.083,0.048,1.000,275,14,0.685,0.631,0.054,106.042
r51,174,3000,630,5.112,0.178,0.092,0.995,277,38,0.694,0.631,0.063,55.565
r52,175,3000,601,5.193,0.133,0.144,0.990,268,40,0.714,0.627,0.087,36.062
r53,176,3000,617,5.204,0.108,0.055,1.000,272,11,0.685,0.655,0.030,94.618
r54,177,3000,617,5.257,0.128,0.056,0.995,273,13,0.683,0.662,0.021,93.875
r55,178,3000,624,5.189,0.112,0.064,0.995,269,24,0.666,0.635,0.031,81.078
r56,179,3000,600,5.102,0.141,0.066,0.992,261,14,0.680,0.647,0.033,77.303
r57,180,3000,603,5.144,0.121,0.052,1.000,262,11,0.680,0.600,0.080,98.923
r58,181,3000,621,4.756,0.128,0.050,0.997,271,30,0.634,0.640,-0.006,95.120
r59,182,3000,619,4.702,0.097,0.021,0.976,250,11,0.599,0.604,-0.005,223.905
r60,183,3000,612,5.153,0.101,0.056,0.997,264,12,0.685,0.645,0.040,92.018
r61,184,3000,599,5.166,0.116,0.063,1.000,268,22,0.666,0.637,0.029,82.000
r62,185,3000,604,5.192,0.129,0.063,0.989,273,35,0.643,0.620,0.023,82.413
r63,186,3000,602,4.640,0.120,0.020,1.000,270,16,0.604,0.613,-0.009,232.000
r64,187,3000,640,5.179,0.103,0.054,0.982,268,14,0.665,0.642,0.023,95.907
r65,188,3000,615,4.266,0.105,0.018,1.000,270,17,0.609,0.580,0.029,237.000
r66,189,3000,626,5.299,0.102,0.154,0.968,272,78,0.569,0.588,-0.019,34.409
r67,190,3000,633,5.254,0.108,0.070,0.989,279,35,0.651,0.593,0.058,75.057
r68,191,3000,624,5.242,0.127,0.053,0.995,271,22,0.598,0.597,0.001,98.906
r69,192,3000,603,5.274,0.130,0.129,0.992,271,48,0.702,0.618,0.084,40.884
r70,193,3000,623,5.320,0.093,0.058,1.000,262,16,0.678,0.651,0.027,91.724
r71,194,3000,625,5.079,0.120,0.020,0.995,273,11,0.592,0.605,-0.013,253.950
r72,195,3000,616,4.120,0.118,0.021,0.997,264,6,0.597,0.601,-0.004,196.190
r73,196,3000,627,4.558,0.115,0.059,0.981,270,27,0.574,0.530,0.044,77.254
r74,197,3000,620,5.274,0.117,0.056,0.976,267,26,0.668,0.616,0.052,94.179
r75,198,3000,622,5.125,0.129,0.067,0.997,263,16,0.667,0.611,0.056,76.493
r76,199,3000,640,5.186,0.108,0.033,1.000,261,9,0.641,0.629,0.012,157.152
r77,200,3000,641,3.953,0.126,0.020,1.000,268,8,0.590,0.596,-0.006,197.650
r78,201,3000,626,5.182,0.141,0.055,1.000,275,13,0.673,0.655,0.018,94.218
r79,202,3000,637,5.405,0.116,0.054,1.000,268,10,0.684,0.652,0.032,100.093
r80,203,3000,626,5.144,0.110,0.055,1.000,259,9,0.673,0.657,0.016,93.527
r81,204,3000,627,5.293,0.100,0.053,0.995,268,20,0.656,0.639,0.017,99.868
r82,205,3000,626,5.133,0.145,0.053,1.000,272,11,0.671,0.632,0.039,96.849
r83,206,3000,629,5.160,0.084,0.031,0.997,282,20,0.625,0.611,0.014,166.452
r84,207,3000,636,4.495,0.103,0.031,0.997,274,16,0.602,0.602,0.000,145.000
r85,208,3000,615,4.852,0.160,0.050,0.984,260,19,0.591,0.602,-0.011,97.040
r86,209,3000,606,5.276,0.087,0.049,1.000,267,12,0.676,0.638,0.038,107.673
r87,210,3000,605,4.591,0.138,0.020,0.995,257,5,0.596,0.596,0.000,229.550
r88,211,3000,618,5.179,0.113,0.058,0.997,274,16,0.675,0.643,0.032,89.293
r89,212,3000,614,5.225,0.147,0.063,0.992,273,18,0.679,0.620,0.059,82.937
r90,213,3000,614,5.167,0.114,0.060,0.971,266,45,0.521,0.503,0.018,86.117
r91,214,3000,611,5.017,0.118,0.046,0.989,269,24,0.582,0.550,0.032,109.065
r92,215,3000,610,5.209,0.102,0.079,0.982,262,37,0.638,0.609,0.029,65.937
r93,216,3000,612,5.244,0.108,0.141,0.992,285,51,0.703,0.620,0.083,37.191
r94,217,3000,613,5.266,0.103,0.054,0.995,262,11,0.674,0.652,0.022,97.519
r95,218,3000,617,5.118,0.122,0.074,0.979,265,44,0.625,0.626,-0.001,69.162
r96,219,3000,602,5.217,0.050,0.060,0.987,266,21,0.673,0.617,0.056,86.950
r97,220,3000,590,5.215,0.114,0.049,1.000,269,14,0.669,0.643,0.026,106.429
r98,221,3000,595,5.281,0.133,0.067,0.995,269,17,0.659,0.604,0.055,78.821
r99,222,3000,592,5.219,0.115,0.044,1.000,271,11,0.671,0.605,0.066,118.614

